Taking Language Embedded 3D Gaussian Splatting into the Wild

Recent advances in leveraging large-scale Internet photo collections for 3D reconstruction have enabled immersive virtual exploration of landmarks and historic sites worldwide. However, little attention has been given to the immersive understanding of architectural styles and structural knowledge, which remains largely confined to browsing static text-image pairs. Therefore, can we draw inspiration from 3D in-the-wild reconstruction techniques and use unconstrained photo collections to create an immersive approach for understanding the 3D structure of architectural components? To this end, we extend language embedded 3D Gaussian splatting (3DGS) and propose a novel framework for open-vocabulary scene understanding from unconstrained photo collections. Specifically, we first render multiple appearance images from the same viewpoint as the unconstrained image with the reconstructed radiance field, then extract multi-appearance CLIP features and two types of language feature uncertainty maps-transient and appearance uncertainty-derived from the multi-appearance features to guide the subsequent optimization process. Next, we propose a transient uncertainty-aware autoencoder, a multi-appearance language field 3DGS representation, and a post-ensemble strategy to effectively compress, learn, and fuse language features from multiple appearances. Finally, to quantitatively evaluate our method, we introduce PT-OVS, a new benchmark dataset for assessing open-vocabulary segmentation performance on unconstrained photo collections. Experimental results show that our method outperforms existing methods, delivering accurate open-vocabulary segmentation and enabling applications such as interactive roaming with open-vocabulary queries, architectural style pattern recognition, and 3D scene editing.

==> figures/rebuttal.txt <==
We thank the coordinator and all reviewers for their constructive comments and appreciation of our strengths including  'the paper is well-motivated' (R1, R2, R3), 'the idea is both novel and interesting' (R2, R3), 'the paper is significance for AR/VR applications' (R1, R2, R3), 'the quality of results is high' (R2, R3), and 'the writing is easy to follow' (R1, R2, R3). We now respond to reviewers' comments.

To Reviewer 1 :
We thank the reviewer for the careful review and valuable advice. 

Q1: About the technical contribution.
Re1: We appreciate your feedback regarding the similarity between our core contribution, "taking language embedded 3DGS into the wild," and the GS-W (ECCV 2024) paper, which you consider to be an incremental contribution. We respectfully disagree and believe that our work differs significantly from GS-W in several key aspects:
First, GS-W and our work have distinct research goals. GS-W aims to reconstruct 3D radiance fields from unconstrained photo collections, while our work aims to reconstruct 3D language fields.
Second, the scientific challenges addressed by GS-W and our work are different. As highlighted in the second paragraph of the Introduction section, "adapting in-the-wild radiance field reconstruction methods to 3D in-the-wild language field reconstruction is not trivial." We specifically outlined three key challenges: the latent space gap (where the appearance space is limited, but the semantic space is noisy and rich), the semantic redundancy (e.g., photo filters introducing irrelevant "old photo" semantic information), and the non-additivity of CLIP features.
Third, due to these differing scientific challenges, GS-W and our work employ distinct solutions. In fact, our method can be considered orthogonal to GS-W, WE-GS, and other in-the-wild radiance field reconstruction methods. As described in the Methods section, we take an reconstructed 3D Gaussian radiance field as input with GS-W and WE-GS and propose our methods. We also conducted an ablation study in Fig. 7 to investigate whether our method is heavily dependent on the reconstruction results of radiance field reconstruction methods like WE-GS and GS-W.
Fourth, GS-W and our work target different downstream applications. GS-W focuses on rendering, while we emphasize semantic understanding applications, such as open-vocabulary queries.
In summary, we believe that our method possesses originality and addresses novel challenges in the field of 3D language field reconstruction from unconstrained photo collections, which differs from 3D radiance field reconstruction (GS-W).

Q2: Are there any quantitative metrics for comparison among different methods?
Re2: Yes. Section 5.3.1 and Table 1 present a quantitative comparison. Similar to other 3D language field reconstruction methods such as LangSplat, we report standard metrics such as mIoU, mPA, and mP. We evaluate our method against several open-source approaches on our proposed benchmark, including LEGaussians, Feature 3DGS, GS Grouping, and LangSplat.

Q3: How about the computional efficiency of the proposed method against other SOTA methods?
Re3: Thank you for your suggestions. We have additionally included a comparison of the computational efficiency of other methods, as shown in Table 2. Regarding your suggestion to compare against CLIP-GS and FASTLGS from AAAI 2025, we are currently unable to compare them on our benchmark as their code is not yet publicly available. So, we discuss them in the related work discussion. Furthermore, we believe that these acceleration methods are orthogonal to our work. Our proposed multi-appearance 3DGS representation maximizes the preservation of the original 3DGS representation, and post-fusion method does not change the training and optimization process. We believe that our work and other LangSplat improvement methods can potentially be combined and benefit from each other in the future. For example, we could explore using the coherent self-training from CLIP-GS for additional constraints or the Cross View Grid Mapping from FastLGS for acceleration.

Q4: The application seems less exciting.
Re4: We highlighted three applications in our paper: in-the-wild scene open vocabulary queries, architectural style pattern recognition, and 3D editing. We believe these applications are significant because, to the best our knowledge, current state-of-the-art methods are unable to achieve such applications on scenes reconstructed from unconstrained photo collections. We argue that interactive queries and text-based 3D editing of landmarks worldwide without the need for in-situ data collection offer substantial benefits in the AR/VR field, enabling immersive and interactive learning of architectural knowledge and faster creation of architecture-related 3D virtual content. Regarding architectural style pattern recognition, we provided a comparison with vanilla CLIP across multiple scenes in Fig. G of the Appendix. This comparison demonstrates that CLIP struggles to perform high quality results in this application, highlighting the practical significant for architectural pattern recognition.



To Reviewer 2:
We greatly appreciate the reviewer for the careful review and insightful advice.

Q1: Provide detailed metrics on computational requirements.
Re1: Thank you for your valuable suggestions. We have added the computational efficiency comparison in the main paper Table 2.

Q2: Conduct more ablation studies.
Re2: Thank you for your valuable feedback. We have added more comprehensive ablation studies on the number of appearance variations (Rows 5 and 8 in Tab. 4) and the uncertainty thresholds (Rows 4–5 in Tab. 3), along with corresponding discussions in the main paper.

Q3: Test the method beyond architectural scenes.
Re3: This is indeed an exciting direction that we had not previously explored. In response, we conducted additional experiments on the NeRF-on-the-go dataset, which consists of unconstrained photos captured while a person or other objects were moving during acquisition, and includes scene elements beyond architecture. We performed both outdoor and indoor experiments, and the results are presented in Fig. 5.

Q4: Clearly define the boundaries of unconstrained photo collection.
Re4: Thanks for the valuable suggestion. We have added a more detailed definition of "unconstrained photo collection" in the second paragraph of the introduction section.

Q5: Discuss the fail case and potential strategies to mitigate CLIP's vocabulary limitations.
R5: Thanks for the valuable suggestion. We have added a discussion of the fail case raised by the capability of CLIP (as shown in Fig.12), and discussed the potential strategies to mitigate CLIP's vocabulary limitations in Section 6 (Limitations).

Q6: Increase font size of Table 1.
R6: Thaks for your advice. We have increased the font size of Table 1.



To Reviewer 3: 
We greatly appreciate the reviewer for the careful review and insightful advice. 

Q1: Discuss more about the training process of multi-appearance reconstruction.
Re1: Thank you for your valuable review. We have revised Section 4.3 and added content regarding the training of the multi-appearance language field to improve readability. Additionally, we have directed readers to the supplementary materials for more detailed information.

Q2: Typos and unclear equations.
R2: Thank you very much for pointing out the formatting errors and the unclear equation. We have thoroughly reviewed the entire manuscript, corrected the typos, and provided a detailed explanation of the variable j in Equation 16.

To Reviewer 4 (coordinator):
We thank the coordinator for the careful review and insightful advice. We have carefully addressed the reviewers’ comments regarding the computational analysis, broader evaluation scenarios, and a clearer definition of "unconstrained photo collections." Due to the rebuttal’s word limit, please kindly refer to our responses to the other reviewers for more details. Due to page limitations, some experimental results have been moved to the supplementary material. Additionally, we have added a discussion on the relevance of the presented work to AR/MR/VR in the conclusion section.

